Deep Episodic Memory: Encoding, Recalling, and Predicting Episodic Experiences for Robot Action Execution

We present a novel deep neural network architecture for representing robot experiences in an episodic-like memory which facilitates encoding, recalling, and predicting action experiences. Our proposed unsupervised deep episodic memory model 1) encodes observed actions in a latent vector space and, based on this latent encoding, 2) infers most similar episodes previously experienced, 3) reconstructs original episodes, and 4) predicts future frames in an end-to-end fashion. Results show that conceptually similar actions are mapped into the same region of the latent vector space. Based on these results, we introduce an action matching and retrieval mechanism, benchmark its performance on two large-scale action datasets, 20BN-something-something and ActivityNet and evaluate its generalization capability in a real-world scenario on a humanoid robot.

==> tables/unused_models_table.txt <==
\begin{table*}
\centering
\begin{tabular}{l|cccccccccccc}
Model                    & \begin{turn}{90} conv1\end{turn} & \begin{turn}{90} conv LSTM1\end{turn} & \begin{turn}{90} conv2\end{turn} & \begin{turn}{90} conv LSTM2\end{turn} & \begin{turn}{90} conv3\end{turn} & \begin{turn}{90} conv LSTM3\end{turn} & \begin{turn}{90} conv4\end{turn} & \begin{turn}{90} conv LSTM4\end{turn} & \begin{turn}{90} conv5\end{turn} & \begin{turn}{90} conv LSTM5\end{turn} & \begin{turn}{90} FC Layer Size\end{turn}  & \begin{turn}{90} FC LSTM Size\end{turn} \\ \hline
4 conv/conv LSTM          & 5x5   & 5x5       & 5x5   & 5x5       & 3x3   & 3x3       & 3x3   & 3x3       &       &           &     &        \\
4 conv/conv LSTM + FC $n$   & 5x5   & 5x5       & 5x5   & 5x5       & 3x3   & 3x3       & 3x3   & 3x3       &       &           & $n$   &        \\
5 conv/conv LSTM          & 5x5   & 5x5       & 5x5   & 5x5       & 5x5   & 3x3       & 3x3   & 3x3       & 3x3   & 3x3       &     &        \\
5 conv/conv LSTM + FC $n$   & 5x5   & 5x5       & 5x5   & 5x5       & 5x5   & 3x3       & 3x3   & 3x3       & 3x3   & 3x3       & $n$   &        \\
5 conv/conv LSTM + FC LSTM $n$ & 5x5   & 5x5       & 5x5   & 5x5       & 5x5   & 3x3       & 3x3   & 3x3       & 3x3   & 3x3       & $2n$ & $n$     
\end{tabular}
\caption{Models used during training - Layers from encoder input (left) to output (right). For conv and conv LSTM layers the filter size $kxk$ is provided whereas fully connected (FC) layers and fully connected LSTM are characterized by their layer size $n$. \label{table:models}}
\end{table*}

==> tables/unused_training_table.txt <==
\begin{table*}[h]
\centering
\caption{All trainings were executed with the 5 conv/convLSTM model with an FC LSTM layer containing 1000 units, yielding 1000-dimensional latent representations.\label{table:trainings}}
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}llllllll@{}}
%\toprule
\textbf{Training} & \textbf{Dataset} & \textbf{\begin{tabular}[c]{@{}l@{}}Epochs \\ trained\end{tabular}} & \textbf{\begin{tabular}[c]{@{}l@{}}GDL weighting \\$\eta$\end{tabular}} & \textbf{Dropout} & \textbf{Noise Std.} & \textbf{Details} \\ \midrule
\textbf{actNet\_mse} & ActivityNet & 265 & 0 & - & 0.1 & - \\
\textbf{actNet\_gdl} & ActivityNet & 173 & 0.4 & 5\% & 0.1 & - \\
\textbf{20bn\_mse} & 20BN & 581 & 0 & 15\% & 0.05 & initialized with weights from actNet\_mse \\
\textbf{20bn\_gdl} & 20BN & 232 & 0.4 & 15\% & 0.1 & initialized with weights from actNet\_mse \\ 
\textbf{20bn\_gdl\_optical\_flow} & 20BN & 30 & 0.4 & 15\% & 0.1 & 4th channel computed with Farneback Optical Flow\\ \bottomrule
\end{tabular}%
}
\end{table*}
